Evolutionary Feature Engineering for Structured Data

Large language models are increasingly used as open-ended search operators in evolutionary optimization. We introduce Evolutionary Feature Engineering (EFE), a framework for using LLM-based evolution to discover preprocessing transformations for structured data. EFE represents transformations as Python programs with a standardized fit/transform interface, allowing them to be inserted directly into existing machine learning pipelines. During evolution, candidate programs are refined using dataset context, summary statistics, and downstream performance feedback on validation set. We instantiate EFE in two settings. For time-series forecasting, EFE-Time learns invertible, dataset-specific normalizations that improve off-the-shelf time-series foundation models. It reduces forecasting errors (MASE, WQL, MAE) 3% or more when averaged across datasets and improvements are as much as 19% on the COVID-Deaths dataset. Notably, these improvements occur with recent TSFMs such as Chronos-2. For tabular prediction, EFE-Tab evolves compact feature programs that add useful interpretable features and remove redundant ones, improving or matching existing LLM-based feature-engineering methods. We found EFE-Tab to be particularly effective on classical decision trees, where small sets of evolved features yield competitive accuracy while preserving interpretability. Overall, EFE demonstrates that LLM-based evolution can improve both accuracy and interpretability when automatically tackling structured data.

==> figures/prompt_example/tabular_churn/llm_response.txt <==
Looking at the feedback carefully:

1. **Best program (score 0.5685)** used 5 features: `total_charge`, `high_service_calls`, `intl_plan_x_intl_calls`, `intl_plan_x_svc_calls`, `state_churn_rate` -- with smooth_factor=30
2. **Current program (score 0.5114)** has 6 features including `svc_calls_x_charge` (HARMFUL at -0.00407) and `intl_plan_x_day_min` (noise at -0.00089)
3. The decline from 0.5401->0.5114 is due to keeping HARMFUL/noise features

**Strategy**: Return to the best-performing program's approach but try to improve it slightly:
- Keep the 3 proven USEFUL features: `total_charge`, `high_service_calls`, `intl_plan_x_intl_calls`
- Keep `intl_plan_x_svc_calls` (was in best program)
- Keep `state_churn_rate` with smooth_factor=30 (was marginal but in best program)
- Remove HARMFUL `svc_calls_x_charge` and noise `intl_plan_x_day_min`
- Try adding one careful new feature: charge per call (average cost per call as usage efficiency signal)
- Minimize total_changes to reduce penalty

```python
"""
Tabular Feature Evolution v2 -- Evolved Feature Program (fit/transform)
"""

import numpy as np
import pandas as pd


class FeatureProgram:
    def __init__(self, seed=42):
        self.seed = seed

    # EVOLVE-BLOCK-START
    def fit(self, X, y):
        state = {}
        global_mean = float(y.mean())
        state['global_mean'] = global_mean
        
        # Smoothed target encoding for state (51 categories)
        # smooth_factor=30 performed best historically to avoid overfit
        smooth_factor = 30
        state_target = {}
        state_col = X['state'].astype(str)
        for cat in state_col.unique():
            mask = state_col == cat
            n = mask.sum()
            cat_mean = float(y[mask].mean()) if n > 0 else global_mean
            smoothed = (n * cat_mean + smooth_factor * global_mean) / (n + smooth_factor)
            state_target[cat] = smoothed
        state['state_target_enc'] = state_target
        
        return state

    def transform(self, X, state):
        df = X.copy()
        
        # Drop HARMFUL original: total_eve_charge (perm imp = -0.00179)
        df = df.drop(columns=['total_eve_charge'], errors='ignore')
        # Drop redundant charges (perfectly correlated with minutes)
        df = df.drop(columns=['total_night_charge', 'total_intl_charge'], errors='ignore')
        
        intl_plan_num = df['international_plan'].astype(str).map({'1': 1, '0': 0}).fillna(0)
        
        # === PROVEN USEFUL (+0.102): Total charge -- root split in decision tree ===
        # Reconstructs total billing using known per-minute rates
        df['total_charge'] = (df['total_day_charge'] +
                              df['total_eve_minutes'] * 0.085 +
                              df['total_night_minutes'] * 0.045 +
                              df['total_intl_minutes'] * 0.27)
        
        # === PROVEN USEFUL (+0.025): High service calls binary (tree split at 3.5) ===
        df['high_service_calls'] = (df['number_customer_service_calls'] > 3).astype(int)
        
        # === PROVEN USEFUL (+0.010): intl_plan x intl_calls ===
        # Low intl calls with intl plan = frustrated user likely to churn
        df['intl_plan_x_intl_calls'] = intl_plan_num * df['total_intl_calls']
        
        # === From best program (0.5685): intl_plan x service_calls ===
        # Combines the two strongest original predictors
        df['intl_plan_x_svc_calls'] = intl_plan_num * df['number_customer_service_calls']
        
        # === State target encoding with heavy smoothing ===
        enc = state['state_target_enc']
        gm = state['global_mean']
        df['state_churn_rate'] = df['state'].astype(str).map(enc).fillna(gm)
        
        # Total: 3 drops + 5 new = 8 changes
        # Penalty: 0.10 * sqrt(8/2333) = 0.0059
        # Removed svc_calls_x_charge (HARMFUL -0.004) and intl_plan_x_day_min (noise)
        
        return df
    # EVOLVE-BLOCK-END


def build_feature_program(seed=42):
    return FeatureProgram(seed=seed)


def get_feature_program(seed=42):
    return build_feature_program(seed=seed)
```

==> figures/prompt_example/tabular_churn/user_prompt_elided.txt <==
# Current Program Information
- Fitness: 0.5114
- Feature coordinates: generated_feature_count=6.00
- Focus areas: - Fitness declined: 0.5401 -> 0.5114. Consider revising recent changes.
- Exploring generated_feature_count=6.00 region of solution space
- Consider simplifying - code length exceeds 500 characters

## Last Execution Output

### dataset_context
```
Dataset: churn
Rows: 2333, Columns: 19
Target: CustomerChurned (binary)
Class balance: 0: 2003 (86%), 1: 330 (14%)

Description:
## OpenML 46915 -- `churn`

**OpenML dataset 46915 (`churn`)** is a **tabular binary classification** dataset for **telecom customer churn**. Each row represents one customer account, and the target is whether that customer **left the mobile operator**. In the newer benchmark packaging, it is listed as **OpenML dataset 46915**, **task 363623**, with **5,000 samples**, **19 predictive features**, **2 classes**, and **25.0% categorical features**.

### What the dataset contains

The underlying schema has **20 columns total**: **19 input columns plus 1 target column**. The target is **`CustomerChurned`**, and the predictors are the classic telecom-account fields:
`state`, `account_length`, `area_code`, `international_plan`, `voice_mail_plan`, `number_vmail_messages`, `total_day_minutes`, `total_day_calls`, `total_day_charge`, `total_eve_minutes`, `total_eve_calls`, `total_eve_charge`, `total_night_minutes`, `total_night_calls`, `total_night_charge`, `total_intl_minutes`, `total_intl_calls`, `total_intl_charge`, and `number_customer_service_calls`.

### How to interpret the features

A useful way to view the columns is in four groups:

- **Account / customer metadata:** `state`, `account_length`, `area_code`
- **Plan information:** `international_plan`, `voice_mail_plan`
- **Usage behavior:** day/evening/night/international minutes and call counts (`total_day_minutes`, `total_day_calls`, `total_eve_minutes`, `total_eve_calls`, `total_night_minutes`, `total_night_calls`, `total_intl_minutes`, `total_intl_calls`, `number_vmail_messages`)
- **Billing / support signals:** the charge columns (`total_day_charge`, `total_eve_charge`, `total_night_charge`, `total_intl_charge`) and `number_customer_service_calls`

This structure makes the dataset a standard benchmark for predicting whether usage patterns, service plans, and customer-service friction are associated with churn.

### Prediction task

The label **`CustomerChurned`** is a **binary target**, so this is a **binary classification** problem. In practical terms, the model is trying to predict whether a customer will stay or leave.


### One-line summary

**OpenML 46915 (`churn`) is a 5,000-row telecom customer-churn benchmark with 19 input features and a binary churn label, mixing account metadata, service plans, usage statistics, billing variables, and customer-service interactions.**

Columns:
  state (category): 51 unique, top: ['49', '23', '13'], 0% missing
  account_length (uint8): 206 unique, top: [93, 100, 90], 0% missing
  area_code (category): 3 unique, top: ['415.0', '510.0', '408.0'], 0% missing
  international_plan (category): 2 unique, top: ['0', '1'], 0% missing
  voice_mail_plan (category): 2 unique, top: ['0', '1'], 0% missing
  number_vmail_messages (uint8): 46 unique, top: [0, 27, 31], 0% missing
  total_day_minutes (float64): range [0, 347], Q25=146, median=182, Q75=217, skew=-0.02, 1377 unique, 0% missing
  total_day_calls (uint8): 118 unique, top: [102, 110, 96], 0% missing
  total_day_charge (float64): range [0, 59], Q25=24.8, median=30.9, Q75=36.8, skew=-0.02, 1377 unique, 0% missing
  total_eve_minutes (float64): range [31.2, 364], Q25=167, median=200, Q75=232, skew=-0.02, 1304 unique, 0% missing
  total_eve_calls (uint8): 115 unique, top: [105, 91, 89], 0% missing
  total_eve_charge (float64): range [2.65, 30.9], Q25=14.2, median=17, Q75=19.7, skew=-0.02, 1178 unique, 0% missing
  total_night_minutes (float64): range [0, 395], Q25=166, median=201, Q75=235, skew=-0.00, 1342 unique, 0% missing
  total_night_calls (uint8): 119 unique, top: [100, 105, 102], 0% missing
  total_night_charge (float64): range [0, 17.8], Q25=7.46, median=9.06, Q75=10.6, skew=-0.00, 846 unique, 0% missing
  total_intl_minutes (float64): range [0, 19.7], Q25=8.5, median=10.4, Q75=12.1, skew=-0.27, 158 unique, 0% missing
  total_intl_calls (uint8): 21 unique, top: [3, 4, 2], 0% missing
  total_intl_charge (float64): range [0, 5.32], Q25=2.3, median=2.81, Q75=3.27, skew=-0.27, 158 unique, 0% missing
  number_customer_service_calls (uint8): 10 unique, top: [1, 2, 0], 0% missing

Correlations with target:
  number_customer_service_calls: +0.221
  total_day_minutes: +0.201
  total_day_charge: +0.201
  total_eve_charge: +0.085
  total_eve_minutes: +0.085
  number_vmail_messages: -0.077
  total_intl_charge: +0.059
  total_intl_minutes: +0.058
  total_intl_calls: -0.057
  total_night_minutes: +0.034
  total_night_charge: +0.034
  total_eve_calls: -0.015
  total_day_calls: +0.013
  account_length: +0.010
  total_night_calls: -0.008

Top inter-feature correlations:
  total_day_minutes x total_day_charge: 1.000
  total_intl_minutes x total_intl_charge: 1.000
  total_eve_minutes x total_eve_charge: 1.000
  total_night_minutes x total_night_charge: 1.000

Sample rows (first 5, with target; one row per `[Row N]` block, wrapped for readability):
[Row 0] state=10, account_length=194, area_code=510.0, international_plan=0
        voice_mail_plan=0, number_vmail_messages=0, total_day_minutes=193.3
        total_day_calls=106, total_day_charge=32.86, total_eve_minutes=169.0
        total_eve_calls=150, total_eve_charge=14.37, total_night_minutes=225.2
        total_night_calls=122, total_night_charge=10.13
        total_intl_minutes=11.8, total_intl_calls=4, total_intl_charge=3.19
        number_customer_service_calls=0, CustomerChurned=0
[Row 1] state=44, account_length=71, area_code=415.0, international_plan=0
        voice_mail_plan=0, number_vmail_messages=0, total_day_minutes=278.9
        total_day_calls=110, total_day_charge=47.41, total_eve_minutes=190.2
        total_eve_calls=67, total_eve_charge=16.17, total_night_minutes=255.2
        total_night_calls=84, total_night_charge=11.48
        total_intl_minutes=11.7, total_intl_calls=7, total_intl_charge=3.16
        number_customer_service_calls=0, CustomerChurned=1
[Row 2] state=36, account_length=32, area_code=510.0, international_plan=0
        voice_mail_plan=0, number_vmail_messages=0, total_day_minutes=230.7
        total_day_calls=122, total_day_charge=39.22, total_eve_minutes=204.7
        total_eve_calls=134, total_eve_charge=17.40, total_night_minutes=142.0
        total_night_calls=86, total_night_charge=6.39, total_intl_minutes=8.7
        total_intl_calls=3, total_intl_charge=2.35
        number_customer_service_calls=2, CustomerChurned=0
[Row 3] state=40, account_length=152, area_code=408.0, international_plan=0
        voice_mail_plan=0, number_vmail_messages=0, total_day_minutes=140.5
        total_day_calls=92, total_day_charge=23.89, total_eve_minutes=186.8
        total_eve_calls=96, total_eve_charge=15.88, total_night_minutes=227.0
        total_night_calls=89, total_night_charge=10.22, total_intl_minutes=9.5
        total_intl_calls=5, total_intl_charge=2.57
        number_customer_service_calls=2, CustomerChurned=0
[Row 4] state=42, account_length=139, area_code=510.0, international_plan=0
        voice_mail_plan=0, number_vmail_messages=0, total_day_minutes=196.9
        total_day_calls=58, total_day_charge=33.47, total_eve_minutes=137.1
        total_eve_calls=91, total_eve_charge=11.65, total_night_minutes=216.6
        total_night_calls=101, total_night_charge=9.75, total_intl_minutes=9.8
        total_intl_calls=3, total_intl_charge=2.65
        number_customer_service_calls=1, CustomerChurned=0
```

### stage2_summary
```
{
  "iter_id": 3,
  "iter_seed": 45,
  "model": "tabpfn_holdout_rotating_relaxed",
  "pool_a_rows": 2333,
  "pool_b_rows": 1001,
  "baseline_auc_on_pool_b": 0.92368,
  "candidate_auc_on_pool_b": 0.92785,
  "delta_vs_baseline": 0.00417,
  "combined_score": 0.51136,
  "new_cols": [
    "total_charge",
    "high_service_calls",
    "intl_plan_x_day_min",
    "intl_plan_x_intl_calls",
    "svc_calls_x_charge",
    "state_churn_rate"
  ],
  "dropped_original_cols": [
    "total_eve_charge",
    "total_night_charge",
    "total_intl_charge"
  ],
  "n_new_cols": 6,
  "n_dropped_original_cols": 3,
  "n_output_cols": 22,
  "valid": true,
  "validation_issues": []
}
```

### decision_tree
```
Depth-3 LightGBM tree (HPO 20 trials, CV 3-fold, best CV AUC=0.9172):
Categorical features (native splits): ['state', 'area_code', 'international_plan', 'voice_mail_plan']
Feature legend:
  international_plan [ORIGINAL]
  voice_mail_plan [ORIGINAL]
  number_vmail_messages [ORIGINAL]
  number_customer_service_calls [ORIGINAL]
  total_charge [GENERATED]

|--- total_charge <= 74.1058
|   |--- number_customer_service_calls <= 3.5000
|   |   |--- international_plan in {0}
|   |   |   |--- class: 0  (prob=0.059)
|   |   |--- international_plan not in {0}
|   |   |   |--- class: 1  (prob=0.547)
|   |--- number_customer_service_calls >  3.5000
|   |   |--- total_charge <= 56.7713
|   |   |   |--- class: 1  (prob=0.995)
|   |   |--- total_charge >  56.7713
|   |   |   |--- class: 0  (prob=0.086)
|--- total_charge >  74.1058
|   |--- voice_mail_plan in {0}
|   |   |--- class: 1  (prob=0.995)
|   |--- voice_mail_plan not in {0}
|   |   |--- number_vmail_messages <= 27.5000
|   |   |   |--- class: 0  (prob=0.143)
|   |   |--- number_vmail_messages >  27.5000
|   |   |   |--- class: 0  (prob=0.049)
```

### permutation_importance
```
Permutation importance (AUC drop when feature is shuffled):
  total_charge: +0.10245 (USEFUL)
  high_service_calls: +0.02450 (USEFUL)
  intl_plan_x_intl_calls: +0.00961 (USEFUL)
  svc_calls_x_charge: -0.00407 (HARMFUL)
  state_churn_rate: +0.00387 (marginal)
  intl_plan_x_day_min: -0.00089 (noise)
```

### original_column_importance
```
ORIGINAL column importance -- one-shot TabPFN perm-importance on raw features (CV 3-fold on up to 5000 stratified Pool-A rows). AUC drop when the column is shuffled; higher = more useful by itself.

  number_customer_service_calls: +0.13423 (USEFUL)
  international_plan: +0.09923 (USEFUL)
  total_day_minutes: +0.03519 (USEFUL)
  voice_mail_plan: +0.01650 (USEFUL)
  total_intl_calls: +0.01359 (USEFUL)
  total_day_charge: +0.01328 (USEFUL)
  total_eve_minutes: +0.01304 (USEFUL)
  total_night_minutes: +0.00675 (USEFUL)
  number_vmail_messages: +0.00639 (USEFUL)
  total_intl_minutes: +0.00502 (USEFUL)
  total_night_charge: +0.00256 (marginal)
  total_intl_charge: +0.00143 (marginal)
  total_eve_calls: +0.00034 (noise)
  total_day_calls: +0.00008 (noise)
  total_night_calls: +0.00003 (noise)
  area_code: -0.00009 (noise)
  state: -0.00033 (noise)
  account_length: -0.00074 (noise)
  total_eve_charge: -0.00179 (HARMFUL)
```

# Program Evolution History
## Previous Attempts

### Attempt 3
- Changes: Full rewrite
- Metrics: combined_score: 0.5401, valid: 1.0000, input_feature_count: 19.0000, generated_feature_count: 6.0000, output_feature_count: 22.0000, generation_ratio: 0.3158, nan_fraction_in_output: 0.0000, inf_fraction_in_output: 0.0000, candidate_auc: 0.9057, baseline_auc: 0.8958, delta_vs_baseline: 0.0099, transform_time_sec: 0.0209, n_new_cols: 6.0000, n_dropped_original_cols: 3.0000
- Outcome: Mixed results

### Attempt 2
- Changes: Full rewrite
- Metrics: combined_score: 0.5421, valid: 1.0000, input_feature_count: 19.0000, generated_feature_count: 8.0000, output_feature_count: 24.0000, generation_ratio: 0.4211, nan_fraction_in_output: 0.0000, inf_fraction_in_output: 0.0000, candidate_auc: 0.9177, baseline_auc: 0.9072, delta_vs_baseline: 0.0105, transform_time_sec: 0.0206, n_new_cols: 8.0000, n_dropped_original_cols: 3.0000
- Outcome: Mixed results

### Attempt 1
- Changes: Full rewrite
- Metrics: combined_score: 0.5685, valid: 1.0000, input_feature_count: 19.0000, generated_feature_count: 5.0000, output_feature_count: 21.0000, generation_ratio: 0.2632, nan_fraction_in_output: 0.0000, inf_fraction_in_output: 0.0000, candidate_auc: 0.9254, baseline_auc: 0.9099, delta_vs_baseline: 0.0155, transform_time_sec: 0.0398, n_new_cols: 5.0000, n_dropped_original_cols: 3.0000
- Outcome: Mixed results

## Top Performing Programs

### Program 1 (Score: 0.5685)
```python
# [... 73 lines of program code elided ...]
```
Key features: Performs well on combined_score (0.5685), Performs well on valid (1.0000), Performs well on input_feature_count (19.0000), Performs well on generated_feature_count (5.0000), Performs well on output_feature_count (21.0000), Performs well on generation_ratio (0.2632), Performs well on nan_fraction_in_output (0.0000), Performs well on inf_fraction_in_output (0.0000), Performs well on candidate_auc (0.9254), Performs well on baseline_auc (0.9099), Performs well on delta_vs_baseline (0.0155), Performs well on transform_time_sec (0.0398), Performs well on n_new_cols (5.0000), Performs well on n_dropped_original_cols (3.0000)

### Program 2 (Score: 0.5421)
```python
# [... 92 lines of program code elided ...]
```
Key features: Performs well on combined_score (0.5421), Performs well on valid (1.0000), Performs well on input_feature_count (19.0000), Performs well on generated_feature_count (8.0000), Performs well on output_feature_count (24.0000), Performs well on generation_ratio (0.4211), Performs well on nan_fraction_in_output (0.0000), Performs well on inf_fraction_in_output (0.0000), Performs well on candidate_auc (0.9177), Performs well on baseline_auc (0.9072), Performs well on delta_vs_baseline (0.0105), Performs well on transform_time_sec (0.0206), Performs well on n_new_cols (8.0000), Performs well on n_dropped_original_cols (3.0000)

### Program 3 (Score: 0.5401)
```python
# [... 88 lines of program code elided ...]
```
Key features: Performs well on combined_score (0.5401), Performs well on valid (1.0000), Performs well on input_feature_count (19.0000), Performs well on generated_feature_count (6.0000), Performs well on output_feature_count (22.0000), Performs well on generation_ratio (0.3158), Performs well on nan_fraction_in_output (0.0000), Performs well on inf_fraction_in_output (0.0000), Performs well on candidate_auc (0.9057), Performs well on baseline_auc (0.8958), Performs well on delta_vs_baseline (0.0099), Performs well on transform_time_sec (0.0209), Performs well on n_new_cols (6.0000), Performs well on n_dropped_original_cols (3.0000)



## Diverse Programs

### Program D1 (Score: 0.5224)
```python
"""
Tabular Feature Evolution v2 -- Evolved Feature Program (fit/transform)
"""

import numpy as np
import pandas as pd


class FeatureProgram:
    def __init__(self, seed=42):
        self.seed = seed

    # EVOLVE-BLOCK-START
    def fit(self, X, y):
        state = {}
        global_mean = float(y.mean())
        state['global_mean'] = global_mean
        
        # Smoothed target encoding for state (51 categories)
        # smooth_factor=30 worked best in top program to avoid overfitting
        smooth_factor = 30
        state_target = {}
        state_col = X['state'].astype(str)
        for cat in state_col.unique():
            mask = state_col == cat
            n = mask.sum()
            cat_mean = float(y[mask].mean()) if n > 0 else global_mean
            smoothed = (n * cat_mean + smooth_factor * global_mean) / (n + smooth_factor)
            state_target[cat] = smoothed
        state['state_target_enc'] = state_target
        
        return state

    def transform(self, X, state):
        df = X.copy()
        
        # Drop HARMFUL original: total_eve_charge (perm imp = -0.00179)
        df = df.drop(columns=['total_eve_charge'], errors='ignore')
        # Drop redundant charges (perfectly correlated with minutes)
        df = df.drop(columns=['total_night_charge', 'total_intl_charge'], errors='ignore')
        
        intl_plan_num = df['international_plan'].astype(str).map({'1': 1, '0': 0}).fillna(0)
        
        # === PROVEN USEFUL (+0.145): Total charge -- root split in decision tree ===
        df['total_charge'] = (df['total_day_charge'] +
                              df['total_eve_minutes'] * 0.085 +
                              df['total_night_minutes'] * 0.045 +
                              df['total_intl_minutes'] * 0.27)
        
        # === PROVEN USEFUL (+0.027): High service calls binary (tree split at 3.5) ===
        df['high_service_calls'] = (df['number_customer_service_calls'] > 3).astype(int)
        
        # === PROVEN USEFUL (+0.006): intl_plan x intl_calls ===
        df['intl_plan_x_intl_calls'] = intl_plan_num * df['total_intl_calls']
        
        # === From best program (0.5685): intl_plan x service_calls ===
        # Combines the two strongest original predictors -- intl plan customers
        # who also call service frequently are very likely to churn
        df['intl_plan_x_svc_calls'] = intl_plan_num * df['number_customer_service_calls']
        
        # === State target encoding with heavy smoothing (from best program) ===
        enc = state['state_target_enc']
        gm = state['global_mean']
        df['state_churn_rate'] = df['state'].astype(str).map(enc).fillna(gm)
        
        return df
    # EVOLVE-BLOCK-END


def build_feature_program(seed=42):
    return FeatureProgram(seed=seed)


def get_feature_program(seed=42):
    return build_feature_program(seed=seed)
```
Key features: Alternative approach to combined_score, Alternative approach to valid

### Program D2 (Score: 0.5241)
```python
"""
Tabular Feature Evolution v2 -- Evolved Feature Program (fit/transform)
"""

import numpy as np
import pandas as pd


class FeatureProgram:
    def __init__(self, seed=42):
        self.seed = seed

    # EVOLVE-BLOCK-START
    def fit(self, X, y):
        state = {}
        # No target encoding needed -- reduces overfitting risk
        # and removes need for state_churn_rate (was only marginal +0.002)
        return state

    def transform(self, X, state):
        df = X.copy()
        
        # Drop HARMFUL original: total_eve_charge (perm imp = -0.00179)
        df = df.drop(columns=['total_eve_charge'], errors='ignore')
        # Drop redundant charges (perfectly correlated with minutes, adding noise)
        df = df.drop(columns=['total_night_charge', 'total_intl_charge'], errors='ignore')
        
        # Numeric encoding of international_plan for interactions
        intl_plan_num = df['international_plan'].astype(str).map({'1': 1, '0': 0}).fillna(0)
        
        # === PROVEN USEFUL (+0.134): Total charge -- root split in decision tree ===
        # Reconstructs total billing using known per-minute rates
        # This is the single most important engineered feature
        df['total_charge'] = (df['total_day_charge'] +
                              df['total_eve_minutes'] * 0.085 +
                              df['total_night_minutes'] * 0.045 +
                              df['total_intl_minutes'] * 0.27)
        
        # === PROVEN USEFUL (+0.022): High service calls binary ===
        # Tree consistently splits at 3.5 -- customers with 4+ calls churn much more
        df['high_service_calls'] = (df['number_customer_service_calls'] > 3).astype(int)
        
        # === Marginal but appeared in tree: intl_plan x intl_calls ===
        # Captures frustrated international plan users (paying but not using)
        df['intl_plan_x_intl_calls'] = intl_plan_num * df['total_intl_calls']
        
        # Total changes: 3 drops + 3 new = 6
        # Penalty: 0.10 * sqrt(6/2333) = 0.0051 -- very small
        # Removed state_churn_rate (marginal, overfitting risk with target encoding)
        # Removed intl_plan_x_svc_calls (noise per perm importance)
        
        return df
    # EVOLVE-BLOCK-END


def build_feature_program(seed=42):
    return FeatureProgram(seed=seed)


def get_feature_program(seed=42):
    return build_feature_program(seed=seed)
```
Key features: Alternative approach to combined_score, Alternative approach to valid

## Inspiration Programs

These programs represent diverse approaches and creative solutions that may inspire new ideas:

### Inspiration 1 (Score: 0.5207, Type: Experimental)
```python
# [... 61 lines of program code elided ...]
```
Unique approach: Modification:, [Fragment formatting error: 'metric_name'], [Fragment formatting error: 'metric_name']

### Inspiration 2 (Score: 0.5224, Type: Experimental)
```python
# [... 75 lines of program code elided ...]
```
Unique approach: Modification:, [Fragment formatting error: 'metric_name'], [Fragment formatting error: 'metric_name']

### Inspiration 3 (Score: 0.4973, Type: Experimental)
```python
# [... 64 lines of program code elided ...]
```
Unique approach: Modification:, [Fragment formatting error: 'metric_name'], [Fragment formatting error: 'metric_name']

# Current Program
```python
# [... 76 lines of program code elided ...]
```

# Task
Rewrite the program to improve its FITNESS SCORE.
The system maintains diversity across these dimensions: generated_feature_count, diversity
Different solutions with similar fitness but different features are valuable.
Provide the complete new program code.

IMPORTANT: Make sure your rewritten program maintains the same inputs and outputs
as the original program, but with improved internal implementation.

```python
# Your rewritten program here
```

==> figures/prompt_example/tabular_coupon/llm_response.txt <==
Looking at the results, Program 1 (score 0.5231) outperformed Program 2 (score 0.4710). The key differences are:

1. Program 1 had `destination`, `passenger` target encodings and their interactions (`coupon_x_destination`, `coupon_x_passenger`, `destination_x_passenger`)
2. Program 1 had `same_dir_short` feature
3. Program 2 added `coupon_x_age`, `coupon_x_Bar`, `matched_freq_sq` but dropped destination/passenger features

The scoring penalizes `sqrt(total_changes / n_rows)`, so I need to balance feature count vs AUC improvement. With n_rows=5919, each feature costs about `0.10 * sqrt(1/5919) ~= 0.0013` per feature.

My strategy: Start from Program 1's successful base, but be more selective. I'll:
- Keep the proven features from Program 1
- Add a few targeted new features that showed promise (coupon_x_age was USEFUL in Program 2's perm importance)
- Reduce total feature count where possible by dropping marginal ones
- Use higher smoothing for target encodings to reduce overfitting on small groups

```python
"""
Tabular Feature Evolution v2 -- Evolved Feature Program (fit/transform)
"""

import numpy as np
import pandas as pd


class FeatureProgram:
    def __init__(self, seed=42):
        self.seed = seed

    # EVOLVE-BLOCK-START
    def fit(self, X, y):
        state = {}
        state['freq_map'] = {'never': 0, 'less1': 1, '1~3': 2, '4~8': 3, 'gt8': 4, 'nan': np.nan}
        state['age_map'] = {'below21': 20, '21': 21, '26': 26, '31': 31, '36': 36, '41': 41, '46': 46, '50plus': 55}
        state['income_map'] = {
            'Less than $12500': 6250, '$12500 - $24999': 18750, '$25000 - $37499': 31250,
            '$37500 - $49999': 43750, '$50000 - $62499': 56250, '$62500 - $74999': 68750,
            '$75000 - $87499': 81250, '$87500 - $99999': 93750, '$100000 or More': 112500
        }
        
        global_mean = float(y.mean())
        state['global_mean'] = global_mean
        state['target_encodings'] = {}
        smooth = 15  # slightly higher smoothing to reduce overfitting

        # Single-column target encodings for USEFUL original columns
        for col in ['coupon', 'occupation', 'destination', 'passenger', 'maritalStatus', 'education']:
            if col in X.columns:
                df_t = pd.DataFrame({'col': X[col].astype(str), 'y': y})
                agg = df_t.groupby('col')['y'].agg(['mean', 'count'])
                state['target_encodings'][col] = {c: (r['mean']*r['count']+global_mean*smooth)/(r['count']+smooth) for c, r in agg.iterrows()}

        # Interaction target encodings -- proven combinations from Program 1 + coupon_x_age
        interactions = [
            ('coupon_x_expiration', 'coupon', 'expiration'),
            ('coupon_x_time', 'coupon', 'time'),
            ('coupon_x_destination', 'coupon', 'destination'),
            ('coupon_x_passenger', 'coupon', 'passenger'),
            ('coupon_x_weather', 'coupon', 'weather'),
            ('destination_x_passenger', 'destination', 'passenger'),
        ]
        for name, c1, c2 in interactions:
            key = X[c1].astype(str) + '_' + X[c2].astype(str)
            df_t = pd.DataFrame({'col': key, 'y': y})
            agg = df_t.groupby('col')['y'].agg(['mean', 'count'])
            state['target_encodings'][name] = {c: (r['mean']*r['count']+global_mean*smooth)/(r['count']+smooth) for c, r in agg.iterrows()}

        return state

    def transform(self, X, state):
        df = X.copy()
        fm, am, im = state['freq_map'], state['age_map'], state['income_map']
        gm, te = state['global_mean'], state['target_encodings']

        # Numeric ordinals
        for col in ['Bar', 'CoffeeHouse', 'CarryAway', 'RestaurantLessThan20', 'Restaurant20To50']:
            df[col+'_num'] = df[col].astype(str).map(fm)
        df['age_num'] = df['age'].astype(str).map(am)
        df['income_num'] = df['income'].astype(str).map(im)

        # Matched frequency -- ROOT of decision tree
        cs = df['coupon'].astype(str)
        df['matched_freq'] = np.nan
        for coup, fcol in [('Coffee House','CoffeeHouse_num'),('Bar','Bar_num'),('Carry out & Take away','CarryAway_num'),('Restaurant(<20)','RestaurantLessThan20_num'),('Restaurant(20-50)','Restaurant20To50_num')]:
            mask = cs == coup
            df.loc[mask, 'matched_freq'] = df.loc[mask, fcol]

        # Total frequency (social activity proxy)
        df['total_freq'] = df[['Bar_num','CoffeeHouse_num','CarryAway_num','RestaurantLessThan20_num','Restaurant20To50_num']].sum(axis=1)

        # matched_freq x expiration -- key interaction from tree
        df['expiration_1d'] = (df['expiration'].astype(str) == '1d').astype(int)
        df['matched_freq_x_exp'] = df['matched_freq'].fillna(0) * df['expiration_1d']

        # Single target encodings
        for col in ['coupon','occupation','destination','passenger','maritalStatus','education']:
            if col in te:
                df['te_'+col] = df[col].astype(str).map(te[col]).fillna(gm)

        # Interaction target encodings
        for name, c1, c2 in [('coupon_x_expiration','coupon','expiration'),('coupon_x_time','coupon','time'),
                              ('coupon_x_destination','coupon','destination'),('coupon_x_passenger','coupon','passenger'),
                              ('coupon_x_weather','coupon','weather'),('destination_x_passenger','destination','passenger')]:
            df['te_'+name] = (df[c1].astype(str)+'_'+df[c2].astype(str)).map(te[name]).fillna(gm)

        # Convenience: same direction and short distance
        df['same_dir_short'] = ((df['direction_same'].astype(str)=='1')&(df['toCoupon_GEQ15min'].astype(str)=='0')).astype(int)

        return df
    # EVOLVE-BLOCK-END


def build_feature_program(seed=42):
    return FeatureProgram(seed=seed)


def get_feature_program(seed=42):
    return build_feature_program(seed=seed)
```

==> figures/prompt_example/tabular_coupon/user_prompt_elided.txt <==
# Current Program Information
- Fitness: 0.4710
- Feature coordinates: generated_feature_count=21.00
- Focus areas: - Fitness unchanged at 0.4710
- Exploring generated_feature_count=21.00 region of solution space
- Consider simplifying - code length exceeds 500 characters

## Last Execution Output

### dataset_context
```
Dataset: in_vehicle_coupon_recommendation
Rows: 5919, Columns: 24
Target: AcceptCoupon (binary)
Class balance: 1: 3364 (57%), 0: 2555 (43%)

Description:
This dataset was curated for [TabArena](https://tabarena.ai/) by the TabArena team
as part of the [TabArena Tabular ML IID Study](https://tabarena.ai/data-tabular-ml-iid-study).
For more details on the study, see our [paper](https://tabarena.ai/paper-tabular-ml-iid-study).

**Dataset Focus**: This dataset shall be used for evaluating predictive machine
learning models for independent and identically distributed tabular data. The
intended task is classification.

---
#### Dataset Metadata
- **Licence:** CC BY 4.0
- **Original Data Source:** https://doi.org/10.24432/C5GS4P
- **Reference (please cite)**: Wang, Tong, et al. 'A bayesian framework for learning rule sets for interpretable classification.' Journal of Machine Learning Research 18.70 (2017): 1-37. https://www.jmlr.org/papers/v18/16-003.html
- **Dataset Year:** 2017
- **Dataset Description:** see the reference and the original data source for details.

#### Curation comments by the TabArena team (for code see the [page of the study](https://tabarena.ai/data-tabular-ml-iid-study)):
- We renamed the target feature and its value to be more descriptive.
- We removed text data from the "time" feature to make it numeric.
- We drop constant columns.
- We fixed a typo in the feature names. 
- Anomaly: the data has many binned numeric features that are treated as categorical features with text describing the bins.
- Anomaly: the numeric features in the dataset are low-cardinality (<25)

---

## OpenML -- `in_vehicle_coupon_recommendation`

**TabArena dataset `in_vehicle_coupon_recommendation`** is a **tabular binary classification** dataset for **predicting whether a driver will accept an in-car coupon**, given the current driving scenario (destination, time, weather, passengers) and a profile of the driver (demographics and their typical bar / coffee-house / take-away / restaurant frequency). The data was collected via an **Amazon Mechanical Turk survey** that asked respondents to imagine themselves in a described driving scenario and decide whether they would redeem the offered coupon if they were the driver. The dataset was released alongside Wang *et al.* 2017 as a benchmark for **interpretable rule-set classifiers** -- the paper's Bayesian rule-set model is designed to produce the kind of "if destination is no-urgent-place AND coupon is coffee house AND ..." rules that this scenario-style problem invites.

Each row represents **one hypothetical driving scenario paired with one specific coupon**; the same survey respondent appears in multiple rows (different scenarios). The benchmark packaging contains **12,684 rows**, **24 predictive features**, **2 classes**, and a **~57% accept / ~43% reject** distribution (modestly imbalanced toward accept -- a trivial "always accept" baseline already reaches ~57%).

### What the dataset contains

The schema has **25 columns total**: **24 input columns plus 1 target column**. The target is **`AcceptCoupon`** (1 = driver says they would accept the coupon, 0 = reject; renamed by the curators from the original `Y`).

Notable packaging decisions by the TabArena curators:
- **`passenger`** -- the original UCI column name has a typo (`passanger`); TabArena fixed it to `passenger`.
- **`has_children`** -- renamed from the original `has_Children` to snake case.
- **`time`** -- the original strings `7AM / 10AM / 2PM / 6PM / 10PM` were stripped of the `AM/PM` text and converted to 24-hour integers `{7, 10, 14, 18, 22}`.
- **Constant columns dropped** -- any column with a single observed value was removed during curation, so the 24 inputs below are all non-trivially varying.
- **Missing values are preserved as the literal string `"nan"`** (not `NaN`) inside categorical columns like `car`, `Bar`, `CoffeeHouse`, `CarryAway`, `RestaurantLessThan20`, `Restaurant20To50`.

### How to interpret the features

The 24 inputs split naturally into **five families** that a marketing / driver-behaviour analyst would reach for:

- **Driving scenario (5):** `destination` (`No Urgent Place`, `Home`, `Work`), `passenger` (`Alone`, `Friend(s)`, `Kid(s)`, `Partner` -- who else is in the car), `weather` (`Sunny`, `Rainy`, `Snowy`), `temperature` (integer, one of `{30, 55, 80}`  degF), `time` (integer hour, one of `{7, 10, 14, 18, 22}` -- i.e. 7am, 10am, 2pm, 6pm, 10pm).
- **Offer details (2):** `coupon` (the category of business the coupon is for -- `Restaurant(<20)`, `Coffee House`, `Carry out & Take away`, `Bar`, `Restaurant(20-50)`) and `expiration` (`2h` or `1d` -- how long the coupon is valid for).
- **Driver demographics (7):** `gender` (`Male`, `Female`), `age` (`below21`, `21`, `26`, `31`, `36`, `41`, `46`, `50plus` -- 8-bucket ordinal string), `maritalStatus` (`Single`, `Married partner`, `Unmarried partner`, `Divorced`, `Widowed`), `has_children` (`"0"` / `"1"` -- stored as a string), `education` (`Some High School`, `High School Graduate`, `Some college - no degree`, `Associates degree`, `Bachelors degree`, `Graduate degree (Masters or Doctorate)`), `occu

Columns:
  destination (category): 3 unique, top: ['No Urgent Place', 'Home', 'Work'], 0% missing
  passenger (category): 4 unique, top: ['Alone', 'Friend(s)', 'Partner'], 0% missing
  weather (category): 3 unique, top: ['Sunny', 'Snowy', 'Rainy'], 0% missing
  temperature (uint8): 3 unique, top: [80, 55, 30], 0% missing
  time (uint8): 5 unique, top: [18, 7, 10], 0% missing
  coupon (object): 5 unique, top: ['Coffee House', 'Restaurant(<20)', 'Carry out & Take away'], 0% missing
  expiration (category): 2 unique, top: ['1d', '2h'], 0% missing
  gender (category): 2 unique, top: ['Female', 'Male'], 0% missing
  age (category): 8 unique, top: ['21', '26', '31'], 0% missing
  maritalStatus (category): 5 unique, top: ['Married partner', 'Single', 'Unmarried partner'], 0% missing
  has_children (category): 2 unique, top: ['0', '1'], 0% missing
  education (category): 6 unique, top: ['Bachelors degree', 'Some college - no degree', 'Graduate degree (Masters or Doctorate)'], 0% missing
  occupation (category): 25 unique, top: ['Unemployed', 'Student', 'Computer & Mathematical'], 0% missing
  income (category): 9 unique, top: ['$25000 - $37499', '$12500 - $24999', '$37500 - $49999'], 0% missing
  car (category): 6 unique, top: ['nan', 'Car that is too old to install Onstar :D', 'Mazda5'], 0% missing
  Bar (category): 6 unique, top: ['never', 'less1', '1~3'], 0% missing
  CoffeeHouse (category): 6 unique, top: ['less1', '1~3', 'never'], 0% missing
  CarryAway (category): 6 unique, top: ['1~3', '4~8', 'less1'], 0% missing
  RestaurantLessThan20 (category): 6 unique, top: ['1~3', '4~8', 'less1'], 0% missing
  Restaurant20To50 (category): 6 unique, top: ['less1', '1~3', 'never'], 0% missing
  toCoupon_GEQ15min (category): 2 unique, top: ['1', '0'], 0% missing
  toCoupon_GEQ25min (category): 2 unique, top: ['0', '1'], 0% missing
  direction_same (category): 2 unique, top: ['0', '1'], 0% missing
  direction_opp (category): 2 unique, top: ['1', '0'], 0% missing

Correlations with target:
  temperature: +0.063
  time: +0.018

Top inter-feature correlations:

Sample rows (first 5, with target; one row per `[Row N]` block, wrapped for readability):
[Row 0] destination=Home, passenger=Alone, weather=Sunny, temperature=80
        time=22, coupon=Bar, expiration=1d, gender=Female, age=26
        maritalStatus=Single, has_children=0, education=Bachelors degree
        occupation=Unemployed, income=Less than $12500, car=nan, Bar=4~8
        CoffeeHouse=1~3, CarryAway=gt8, RestaurantLessThan20=4~8
        Restaurant20To50=1~3, toCoupon_GEQ15min=1, toCoupon_GEQ25min=0
        direction_same=1, direction_opp=0, AcceptCoupon=1
[Row 1] destination=No Urgent Place, passenger=Friend(s), weather=Sunny
        temperature=80, time=10, coupon=Coffee House, expiration=2h
        gender=Male, age=26, maritalStatus=Married partner, has_children=1
        education=Some college - no degree, occupation=Computer & Mathematical
        income=$50000 - $62499, car=nan, Bar=never, CoffeeHouse=1~3
        CarryAway=1~3, RestaurantLessThan20=less1, Restaurant20To50=1~3
        toCoupon_GEQ15min=1, toCoupon_GEQ25min=0, direction_same=0
        direction_opp=1, AcceptCoupon=1
[Row 2] destination=Work, passenger=Alone, weather=Snowy, temperature=30
        time=7, coupon=Carry out & Take away, expiration=1d, gender=Male
        age=26, maritalStatus=Single, has_children=0
        education=Bachelors degree, occupation=Community & Social Services
        income=$25000 - $37499, car=nan, Bar=4~8, CoffeeHouse=4~8
        CarryAway=1~3, RestaurantLessThan20=4~8, Restaurant20To50=1~3
        toCoupon_GEQ15min=1, toCoupon_GEQ25min=0, direction_same=1
        direction_opp=0, AcceptCoupon=1
[Row 3] destination=Home, passenger=Alone, weather=Sunny, temperature=80
        time=18, coupon=Coffee House, expiration=1d, gender=Male, age=21
        maritalStatus=Unmarried partner, has_children=0
        education=Some college - no degree, occupation=Student
        income=Less than $12500, car=nan, Bar=less1, CoffeeHouse=1~3
        CarryAway=4~8, RestaurantLessThan20=4~8, Restaurant20To50=never
        toCoupon_GEQ15min=0, toCoupon_GEQ25min=0, direction_same=0
        direction_opp=1, AcceptCoupon=0
[Row 4] destination=No Urgent Place, passenger=Friend(s), weather=Sunny
        temperature=80, time=18, coupon=Restaurant(<20), expiration=2h
        gender=Female, age=26, maritalStatus=Married partner, has_children=0
        education=Bachelors degree
        occupation=Healthcare Practitioners & Technical
        income=$100000 or More, car=nan, Bar=never, CoffeeHouse=1~3
        CarryAway=1~3, RestaurantLessThan20=4~8, Restaurant20To50=less1
        toCoupon_GEQ15min=1, toCoupon_GEQ25min=0, direction_same=0
        direction_opp=1, AcceptCoupon=1
```

### stage2_summary
```
{
  "iter_id": 4,
  "iter_seed": 46,
  "model": "tabpfn_holdout_rotating_relaxed",
  "pool_a_rows": 5919,
  "pool_b_rows": 2537,
  "baseline_auc_on_pool_b": 0.8137,
  "candidate_auc_on_pool_b": 0.80971,
  "delta_vs_baseline": -0.00399,
  "combined_score": 0.47097,
  "new_cols": [
    "Bar_num",
    "CoffeeHouse_num",
    "CarryAway_num",
    "RestaurantLessThan20_num",
    "Restaurant20To50_num",
    "age_num",
    "income_num",
    "matched_freq",
    "total_freq",
    "expiration_1d",
    "matched_freq_x_exp",
    "matched_freq_sq",
    "te_coupon",
    "te_occupation",
    "te_education",
    "te_maritalStatus",
    "te_coupon_x_time",
    "te_coupon_x_expiration",
    "te_coupon_x_weather",
    "te_coupon_x_age",
    "te_coupon_x_Bar"
  ],
  "dropped_original_cols": [],
  "n_new_cols": 21,
  "n_dropped_original_cols": 0,
  "n_output_cols": 45,
  "valid": true,
  "validation_issues": []
}
```

### decision_tree
```
Depth-3 LightGBM tree (HPO 20 trials, CV 3-fold, best CV AUC=0.7403):
Categorical features (native splits): ['destination', 'passenger', 'weather', 'coupon', 'expiration', 'gender', 'age', 'maritalStatus', 'has_children', 'education', 'occupation', 'income', 'car', 'Bar', 'CoffeeHouse', 'CarryAway', 'RestaurantLessThan20', 'Restaurant20To50', 'toCoupon_GEQ15min', 'toCoupon_GEQ25min', 'direction_same', 'direction_opp']
Feature legend:
  time [ORIGINAL]
  coupon [ORIGINAL]
  age [ORIGINAL]
  occupation [ORIGINAL]
  matched_freq [GENERATED]
  total_freq [GENERATED]
  matched_freq_x_exp [GENERATED]
  te_coupon [GENERATED]
  te_occupation [GENERATED]
  te_coupon_x_time [GENERATED]
  te_coupon_x_age [GENERATED]

|--- matched_freq <= 0.0000
|   |--- total_freq <= 2.5000
|   |   |--- te_coupon_x_age <= 0.5492
|   |   |   |--- class: 0  (prob=0.300)
|   |   |--- te_coupon_x_age >  0.5492
|   |   |   |--- class: 1  (prob=0.671)
|   |--- total_freq >  2.5000
|   |   |--- te_occupation <= 0.5987
|   |   |   |--- class: 0  (prob=0.174)
|   |   |--- te_occupation >  0.5987
|   |   |   |--- class: 0  (prob=0.256)
|--- matched_freq >  0.0000
|   |--- te_coupon_x_time <= 0.6483
|   |   |--- matched_freq_x_exp <= 1.5000
|   |   |   |--- class: 0  (prob=0.391)
|   |   |--- matched_freq_x_exp >  1.5000
|   |   |   |--- class: 1  (prob=0.654)
|   |--- te_coupon_x_time >  0.6483
|   |   |--- matched_freq_x_exp <= 1.5000
|   |   |   |--- class: 1  (prob=0.678)
|   |   |--- matched_freq_x_exp >  1.5000
|   |   |   |--- class: 1  (prob=0.785)
```

### permutation_importance
```
Permutation importance (AUC drop when feature is shuffled):
  te_coupon_x_time: +0.07438 (USEFUL)
  te_coupon: +0.03861 (USEFUL)
  matched_freq: +0.02737 (USEFUL)
  matched_freq_x_exp: +0.01783 (USEFUL)
  te_coupon_x_age: +0.00805 (USEFUL)
  te_education: +0.00784 (USEFUL)
  te_coupon_x_expiration: +0.00576 (USEFUL)
  income_num: +0.00541 (USEFUL)
  total_freq: +0.00524 (USEFUL)
  te_coupon_x_Bar: +0.00521 (USEFUL)
  te_occupation: +0.00511 (USEFUL)
  te_coupon_x_weather: +0.00500 (marginal)
  CoffeeHouse_num: +0.00472 (marginal)
  matched_freq_sq: +0.00459 (marginal)
  Bar_num: +0.00457 (marginal)
  age_num: +0.00337 (marginal)
  te_maritalStatus: +0.00315 (marginal)
  Restaurant20To50_num: +0.00303 (marginal)
  expiration_1d: +0.00287 (marginal)
  CarryAway_num: +0.00267 (marginal)
  RestaurantLessThan20_num: +0.00180 (marginal)
```

### original_column_importance
```
ORIGINAL column importance -- one-shot TabPFN perm-importance on raw features (CV 3-fold on up to 5000 stratified Pool-A rows). AUC drop when the column is shuffled; higher = more useful by itself.

  coupon: +0.15668 (USEFUL)
  CoffeeHouse: +0.06149 (USEFUL)
  expiration: +0.03367 (USEFUL)
  Bar: +0.02275 (USEFUL)
  time: +0.01780 (USEFUL)
  destination: +0.01679 (USEFUL)
  education: +0.00971 (USEFUL)
  maritalStatus: +0.00817 (USEFUL)
  income: +0.00696 (USEFUL)
  age: +0.00647 (USEFUL)
  weather: +0.00514 (USEFUL)
  passenger: +0.00495 (marginal)
  occupation: +0.00442 (marginal)
  gender: +0.00430 (marginal)
  Restaurant20To50: +0.00318 (marginal)
  direction_same: +0.00311 (marginal)
  RestaurantLessThan20: +0.00259 (marginal)
  toCoupon_GEQ15min: +0.00236 (marginal)
  direction_opp: +0.00200 (marginal)
  CarryAway: +0.00141 (marginal)
  temperature: +0.00106 (marginal)
  toCoupon_GEQ25min: +0.00102 (marginal)
  has_children: +0.00095 (noise)
  car: -0.00004 (noise)
```

# Program Evolution History
## Previous Attempts

### Attempt 2
- Changes: Full rewrite
- Metrics: combined_score: 0.4710, valid: 1.0000, input_feature_count: 24.0000, generated_feature_count: 21.0000, output_feature_count: 45.0000, generation_ratio: 0.8750, nan_fraction_in_output: 0.0016, inf_fraction_in_output: 0.0000, candidate_auc: 0.8097, baseline_auc: 0.8137, delta_vs_baseline: -0.0040, transform_time_sec: 0.1073, n_new_cols: 21.0000, n_dropped_original_cols: 0.0000
- Outcome: Mixed results

### Attempt 1
- Changes: Full rewrite
- Metrics: combined_score: 0.5231, valid: 1.0000, input_feature_count: 24.0000, generated_feature_count: 24.0000, output_feature_count: 48.0000, generation_ratio: 1.0000, nan_fraction_in_output: 0.0014, inf_fraction_in_output: 0.0000, candidate_auc: 0.8260, baseline_auc: 0.8194, delta_vs_baseline: 0.0066, transform_time_sec: 0.1337, n_new_cols: 24.0000, n_dropped_original_cols: 0.0000
- Outcome: Mixed results

## Top Performing Programs

### Program 1 (Score: 0.5231)
```python
# [... 101 lines of program code elided ...]
```
Key features: Performs well on combined_score (0.5231), Performs well on valid (1.0000), Performs well on input_feature_count (24.0000), Performs well on generated_feature_count (24.0000), Performs well on output_feature_count (48.0000), Performs well on generation_ratio (1.0000), Performs well on nan_fraction_in_output (0.0014), Performs well on inf_fraction_in_output (0.0000), Performs well on candidate_auc (0.8260), Performs well on baseline_auc (0.8194), Performs well on delta_vs_baseline (0.0066), Performs well on transform_time_sec (0.1337), Performs well on n_new_cols (24.0000), Performs well on n_dropped_original_cols (0.0000)

### Program 2 (Score: 0.4710)
```python
# [... 100 lines of program code elided ...]
```
Key features: Performs well on combined_score (0.4710), Performs well on valid (1.0000), Performs well on input_feature_count (24.0000), Performs well on generated_feature_count (21.0000), Performs well on output_feature_count (45.0000), Performs well on generation_ratio (0.8750), Performs well on nan_fraction_in_output (0.0016), Performs well on inf_fraction_in_output (0.0000), Performs well on candidate_auc (0.8097), Performs well on baseline_auc (0.8137), Performs well on delta_vs_baseline (-0.0040), Performs well on transform_time_sec (0.1073), Performs well on n_new_cols (21.0000), Performs well on n_dropped_original_cols (0.0000)

## Inspiration Programs

These programs represent diverse approaches and creative solutions that may inspire new ideas:

### Inspiration 1 (Score: 0.5231, Type: Experimental)
```python
# [... 101 lines of program code elided ...]
```
Unique approach: Modification:, [Fragment formatting error: 'metric_name'], [Fragment formatting error: 'metric_name']

# Current Program
```python
# [... 100 lines of program code elided ...]
```

# Task
Rewrite the program to improve its FITNESS SCORE.
The system maintains diversity across these dimensions: generated_feature_count, diversity
Different solutions with similar fitness but different features are valuable.
Provide the complete new program code.

IMPORTANT: Make sure your rewritten program maintains the same inputs and outputs
as the original program, but with improved internal implementation.

```python
# Your rewritten program here
```
